Hadronic parity violation in $\vec{n} p \to d \gamma$ with effective field theory

The parity-violating nucleon-nucleon (NN) potential is considered up to next-to-next-to leading order in heavy-baryon chiral perturbation theory. We include one-pion exchange at leading order and the two-pion exchange and two-nucleon contact terms at next-to-next-to-leading order. The effects of intermediate (two-pion exchange) and short-range (two-nucleon contact) terms are probed by calculating the photon asymmetry $A_\gamma$ in $\vec{n} p \to d \gamma$ employing Siegert's theorem and an accurate phenomenological potential for the parity-conserving NN interaction. We explore in detail the uncertainties due to the parameters that control the contribution of the short-range interaction. We obtain about 20% uncertainty in the value of $A_\gamma$ up to the next-to-next-to leading order. We discuss the implication of this uncertainty for the determination of the weak pion-nucleon coupling constant and how the uncertainty can be reduced.

==> reply.txt <==
Ms. Ref. No.:  PLB-D-06-00584
Title: Hadronic parity violation in $\vec{n} p \rightarrow d \gamma$ with
effective field theory

Dear Prof. Haxton,

we would like to resubmit our paper.
We appreciate referee's comments and agree to them all.
We have revised the manuscript accordingly. 
Let me describe the changes.

1) Table 2 : We have inserted a new column which shows explicitly
the values of renormalization point $\mu$ for the MN scheme.
2) English : We asked Prof. H. Fearing at TRIUMF to read our
manuscript and he kindly made tens of corrections.

With our new version of the manuscript, we hope that our paper is ready
for acceptance in Physics Letters B.

Thanks.

Sincerely,
Chang Ho Hyun

